Efficient and Dynamic Group Key Agreement in Ad hoc Networks

Confidentiality, integrity and authentication are more relevant issues in Ad hoc networks than in wired fixed networks. One way to address these issues is the use of symmetric key cryptography, relying on a secret key shared by all members of the network. But establishing and maintaining such a key (also called the session key) is a non-trivial problem. We show that Group Key Agreement (GKA) protocols are suitable for establishing and maintaining such a session key in these dynamic networks. We take an existing GKA protocol, which is robust to connectivity losses and discuss all the issues for good functioning of this protocol in Ad hoc networks. We give implementation details and network parameters, which significantly reduce the computational burden of using public key cryptography in such networks.

==> str.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{str.pstex.ps}%
\end{picture}%
\setlength{\unitlength}{8047sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8775,5662)(2106,-5681)
\put(5301,-4086){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{r_4}$}%
}}}}
\put(4551,-4886){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{r_3}$}%
}}}}
\put(3826,-5461){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{r_2}$}%
}}}}
\put(2776,-3886){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{g^{{r_3}.g^{r_1r_2}}}$}%
}}}}
\put(2326,-5311){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$M_1$}%
}}}}
\put(3501,-5311){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$M_2$}%
}}}}
\put(4151,-4736){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$M_3$}%
}}}}
\put(4726,-4061){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$M_4$}%
}}}}
\put(2551,-4461){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{g^{r_1r_2}}$}%
}}}}
\put(3551,-2810){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$K = g^{r_4.g^{{r_3}.g^{r_1r_2}}}$}%
}}}}
\put(1851,-5311){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g^{r_1}$}%
}}}}
\end{picture}%

